Compressed Key Sort and Fast Index Reconstruction

In this paper we propose an index key compression scheme based on the notion of distinction bits by proving that the distinction bits of index keys are sufficient information to determine the sorted order of the index keys correctly. While the actual compression ratio may vary depending on the characteristics of datasets (an average of 2.76 to one compression ratio was observed in our experiments), the index key compression scheme leads to significant performance improvements during the reconstruction of large-scale indexes. Our index key compression can be effectively used in database replication and index recovery of modern main-memory database systems.

==> bar.txt <==
set xtics("INDBTAB" 1, "Human" 2, "Wikititle" 3, "ExURL" 4, "WikiURL" 5, "Part" 6) font ",15" 
set ytics(20, 40, 60, 80, 100) font ",15" 
set xrange [0.25:6.75]
set yrange [0:110]
num_of_ksptypes=3
set boxwidth 0.5/num_of_ksptypes
dx=0.5/num_of_ksptypes
offset=0
set key rmargin center font ",15" 
set xlabel " "
set ylabel " "
set size 1,1

plot 'C:\Users\rcheol\Desktop\data3.dat' using ($1+offset-dx):($2) title "load" lc -1 with boxes fs pattern 0, \
         'C:\Users\rcheol\Desktop\data2.dat' using ($1+offset):($2+$3) title "full key sort - index" lc -1  with boxes fs pattern 5 , \
         'C:\Users\rcheol\Desktop\data2.dat' using ($1+offset):($2) title "full key sort - sort" lc -1  with boxes fs pattern 6 , \
'C:\Users\rcheol\Desktop\data1.dat' using ($1+offset+dx):($2+$3+$4) title "comp key sort - index" lc -1 with boxes fs pattern 4, \
         'C:\Users\rcheol\Desktop\data1.dat' using ($1+offset+dx):($3+$2) title "comp key sort - sort" lc -1 with boxes fs pattern 7 , \
         'C:\Users\rcheol\Desktop\data1.dat' using ($1+offset+dx):($2) title "comp key sort - extract"  lc -1 with boxes fs pattern 2 , \




==> data1.dat <==
num	compextract	compsort	compindex
1.0	11.8	44.9	5.3
2.0	11.9	47.1	3.8
3.0	27.7	41.8	7.2
4.0	11.7	54.8	2.9
5.0	9.2	34.6	2.3
6.0	13.2	60.2	5.3

==> data2.dat <==
num	fullsort	fullindex
1.0	92.6	7.4
2.0	94.4	5.6
3.0	89.6	10.4
4.0	95.4	4.6
5.0	95.9	4.1
6.0	92.7	7.3

==> data3.dat <==
num	load
1	27.0
2	25.3
3	23.9
4	5.4
5	7.0
6	35.9


==> test2.dat <==
1	4.251	0.340	0.543	2.063	0.242
2	2.195	0.171	0.274	1.053	0.123
4	1.181	0.090	0.138	0.572	0.066
8	0.549	0.049	0.069	0.265	0.035
16	0.310	0.034	0.034	0.148	0.025



==> test2.txt <==
set xlab 'number of cores' font ",15" 
set ylab 'time (sec)' font ",15" 
set logscale xy
set xrange [1:16] 
set yrange [0.01:10]
set xtics(1,2,4,8,16) font ",15" 
set ytics(0.01,0.1,1,10) font ",15"  
set key top right font ",13" 

plot 'C:\Users\rcheol\Desktop\test2.dat' using 1:2 t"full key sort - sort" with linespoint lc -1 ps 2,\
'C:\Users\rcheol\Desktop\test2.dat' using 1:3 t"full key sort - index" with linespoint lc -1 ps 2 ,\
'C:\Users\rcheol\Desktop\test2.dat' using 1:4 t"comp key sort - extract" with linespoint lc -1 ps 2 ,\
'C:\Users\rcheol\Desktop\test2.dat' using 1:5 t"comp key sort - sort" with linespoint lc -1 ps 2 ,\
'C:\Users\rcheol\Desktop\test2.dat' using 1:6 t"comp key sort - index" with linespoint lc -1 ps 2


==> test3.dat <==
1	4.016	4.251
2	2.727	2.195
4	1.38	1.181
8	0.775	0.549
16	0.452	0.31

==> test3.txt <==
set xlab 'number of cores' font ",15"    
set ylab 'time (sec)'font ",15"
set logscale xy
set xrange [1:16]
set yrange [0.1:5]
set xtics(1,2,4,8,16) font ",15"
set ytics(0.1,1,2,4)font ",15"
set key top right font ",15"

plot 'C:\Users\rcheol\Desktop\test3.dat' using 1:2 t"GCC STL" with linespoint lc -1 ps 2,\
'C:\Users\rcheol\Desktop\test3.dat' using 1:3 t"row-column" with linespoint lc -1 ps 2 ,\


==> test4.dat <==
1.4	1.10
1.6	1.16
1.8	1.22
2	1.32
2.2	1.39
2.4	1.46
2.6	1.55
2.8	1.63
3	1.76


==> test4.txt <==
set title "datasets 1-9" offset 0,-3 font ",15"    
set xlab 'sort key ratio' font ",15"    
set ylab 'total time ratio' font ",15"
set xrange [1:3.50]
set yrange [1:1.90]
set xtics(1,1.5,2,2.5,3,3.5) font ",15"
set ytics(1,1.2,1.4,1.6,1.8) font ",15"
set key top left font ",15"
set size square
plot 'C:\Users\rcheol\Desktop\test4.dat' notitle lc -1 ps 2 pt 1 ,\

==> test5.dat <==
1.06	1.19
1.11	1.20
1.20	1.22
1.34	1.25
1.55	1.29


==> test5.txt <==
set title "datasets 10-14" offset 0,-3 font ",15"    
set xlab 'word compare ratio' font ",15"    
set ylab 'total time ratio' font ",15"
set xrange [1:1.60]
set yrange [1:1.4]
set xtics(1,1.1,1.2,1.3,1.4,1.5,1.6) font ",15"
set ytics(1,1.1,1.2,1.3,1.4) font ",15"
set key top left font ",15"
set size square
plot 'C:\Users\rcheol\Desktop\test5.dat' notitle lc -1 ps 2 pt 2 ,\


==> test6.dat <==
1.05	1.53
1.10	1.54
1.19	1.56
1.33	1.58
1.53	1.61
1.85	1.66

==> test6.txt <==
set title "datasets 15-20" offset 0,-3 font ",15"    
set xlab 'word compare ratio' font ",15"    
set ylab 'total time ratio' font ",15"
set xrange [1:2.0]
set yrange [1:2.0]
set xtics(1,1.2,1.4,1.6,1.8,2.0) font ",15"
set ytics(1,1.2,1.4,1.6,1.8,2.0) font ",15"
set key top left font ",15"
set size square
plot 'C:\Users\rcheol\Desktop\test6.dat' notitle lc -1 ps 2 pt 3 ,\

